Using Hyper-V Sockets for Real-time Data Extraction from a Malware Analysis Sandbox

We present how Hyper-V sockets can be used as a real-time communication channel for a malware analysis sandbox. We show that, compared to WinSock TCP sockets, Hyper-V sockets are not subject to TCP/IP-layer blocking and are not enumerated by common TCP connection listing tools. We compare the throughput of the two communication channels as a function of buffer size.

==> data/win10-hvsock.csv <==
BufSize,ThroughputMean,ThroughputStd,ThroughputMax,ThroughputMin,BytesMean,BytesStd
64,49.55875393692444,0.4391926244028474,50.44984658850325,48.820678473583534,1559000172.8,13804464.14327083
128,98.74147697299021,0.9361578431629305,100.48459804030811,96.5173470592302,3106158713.6,29446798.39187571
256,179.94655384492881,3.8399844162653016,185.2368482711696,172.65332942932724,5660641305.6,120777833.7954799
512,291.9162111269124,4.958675876099073,298.0656990740421,278.7272235445464,9182918169.6,155989162.88355088
1024,420.0230303620195,3.4244674967446476,427.0317467386458,414.78526733995784,13212761395.2,107695114.89240284
2048,529.3850796480724,37.93402163095406,662.4254424806578,512.1837828091208,16652951756.8,1193319376.5618534
4096,628.3529356091451,3.524919046779585,636.7205668381663,620.7935981597354,19766273024.0,110913065.81103706
8192,688.399517415594,1.825694449223262,693.1943783116881,684.4909343946764,21655148953.6,57495079.60264729
16384,723.957094374577,3.6842849106128095,731.4229447196506,719.0503159100992,22773886156.8,115867637.64781901
32768,728.7607762502051,1.8018863004755326,732.3504766370759,725.9869721119569,22924828672.0,56797331.01955179


==> data/win10-native.csv <==
BufSize,ThroughputMean,ThroughputStd,ThroughputMax,ThroughputMin,BytesMean,BytesStd
64,58.19869664547463,3.7693769411489777,65.56591636640078,51.68793945532584,1830997484.8,118642161.20292914
128,98.17996273168964,6.157855337396304,116.60909758664639,88.72073125912203,3088621875.2,193860742.4578599
256,160.43926755915317,9.583638288970285,180.71876522162688,146.07966887902026,5047055257.6,301497057.5762756
512,243.62117255940416,18.930763303569027,271.7333364700445,209.10456368500863,7663694668.8,595543297.2329775
1024,381.2840472418917,38.131094126883305,441.0986851298029,308.863282498773,11994120140.8,1199498404.390242
2048,475.86687558351997,64.953132271868,608.207589354493,408.0553844858745,14969804390.4,2043329035.9732115
4096,942.1813829513279,323.5932375466276,1736.5502007309,727.2680393560419,29639708672.0,10179687839.749226
8192,1941.3383760123938,656.5207581559516,3243.837381119985,1307.9445622356616,61072011673.6,20655465182.67885
16384,3058.876678628206,475.6992548886409,3516.779574863495,2321.2202078193313,96226001715.2,14965763107.68699
32768,3631.696867476591,178.49621625101904,3879.684217578663,3411.5919738315974,114250163814.4,5613875342.741613


==> data/win11-hvsock.csv <==
BufSize,ThroughputMean,ThroughputStd,ThroughputMax,ThroughputMin,BytesMean,BytesStd
64,78.6513835815038,1.1821577795664615,80.42691340209423,75.89811105333762,2474047731.2,37184632.78649383
128,144.37477188937743,3.127312491165585,149.8525575994298,136.02274719002068,4541025894.4,98368702.43042102
256,253.92989475966934,6.5078742393399525,270.6988294368836,239.64305098478735,7987054348.8,204677642.67636585
512,402.9557733313321,9.688466365206995,416.5310704406423,378.35053880321533,12674835891.2,304653656.15181315
1024,564.5846727768519,10.429363504757548,585.0322384114907,548.713342595141,17758930073.6,327927166.1503322
2048,664.5735360063603,8.28691102133629,675.2866993373216,643.1668396262959,20904079974.4,260801808.29343542
4096,702.087128979631,10.367218486665243,719.4761483052436,683.7008974801462,22084505190.4,326238806.2951781
8192,756.9677946324268,11.64041812397337,779.0246765368075,731.331524300293,23810254028.8,366151445.8015568
16384,825.2117810962461,17.37967658150613,847.3297130172689,792.6998053233149,25957127782.4,546375450.2936884
32768,824.5286927663794,17.825181158081108,862.737604676104,789.7426739380692,25935331328.0,560313997.4182321


==> data/win11-native.csv <==
BufSize,ThroughputMean,ThroughputStd,ThroughputMax,ThroughputMin,BytesMean,BytesStd
64,102.80708319548815,4.822432556156841,112.23151949311587,93.8177647574027,3234646486.4,151653447.47602823
128,179.3817097717021,6.525126679451437,189.77103372155122,168.99888717380546,5642984108.8,205539372.80567098
256,282.8094610363945,17.404498586611034,314.18903521650583,262.0088924639487,8897096627.2,548355862.4978727
512,357.25508520599715,54.86872690079436,453.6770111263124,299.9893508895639,11238624076.8,1725519150.7730322
1024,608.3035303820595,126.76649274979363,763.6843660912859,427.1337627071502,19142616166.4,3994742848.2608824
2048,905.0861060372266,223.56845124043375,1178.1524191693313,449.2322595929088,28481267712.0,7044759985.039436
4096,3383.7654208385857,1089.0571364449038,4491.184181403117,1177.558481562105,106474864844.8,34285823522.984615
8192,4825.614194296095,1746.482439427184,6186.292665169265,1937.5787819532743,151802065715.2,54942942746.589
16384,5663.350936661058,892.1299489978563,6420.490245699751,3548.79326623481,178158186496.0,28071432599.62344
32768,5472.026543306931,769.445994083087,6568.496928856148,3965.3466558282907,172134524518.4,24203814578.68207

